Bayesian Variational Optimization for Combinatorial Spaces

This paper focuses on Bayesian Optimization in combinatorial spaces. In many applications in the natural science. Broad applications include the study of molecules, proteins, DNA, device structures and quantum circuit designs, a on optimization over combinatorial categorical spaces is needed to find optimal or pareto-optimal solutions. However, only a limited amount of methods have been proposed to tackle this problem. Many of them depend on employing Gaussian Process for combinatorial Bayesian Optimizations. Gaussian Processes suffer from scalability issues for large data sizes as their scaling is cubic with respect to the number of data points. This is often impractical for optimizing large search spaces. Here, we introduce a variational Bayesian optimization method that combines variational optimization and continuous relaxations to the optimization of the acquisition function for Bayesian optimization. Critically, this method allows for gradient-based optimization and has the capability of optimizing problems with large data size and data dimensions. We have shown the performance of our method is comparable to state-of-the-art methods while maintaining its scalability advantages. We also applied our method in molecular optimization.

==> catvbo.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'catvbo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{148.88169769bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46933286)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{catvbo.pdf}}%
    \put(0.08135086,0.35479941){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{catvbo.pdf}}%
    \put(0.23347257,0.34339622){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{catvbo.pdf}}%
    \put(0.43079881,0.35497136){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{catvbo.pdf}}%
    \put(0.14950541,0.35479941){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{catvbo.pdf}}%
    \put(0.33013341,0.34451516){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{catvbo.pdf}}%
    \put(0.109205,0.35479939){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{catvbo.pdf}}%
    \put(0.19750971,0.35479925){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{catvbo.pdf}}%
    \put(0.07124012,0.47296055){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.51022602\unitlength}\raggedright $\B x \sim q(\B x |\bm \alpha)\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{catvbo.pdf}}%
    \put(0.07170831,0.25781682){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73776911\unitlength}\raggedright $\B x_i \sim \text{Cat}(\B p_{\B x_i})$\end{minipage}}}%
    \put(0.05977704,0.00828983){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\B x_i \sim \text{Concrete}(\bm \alpha_i, \lambda)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{catvbo.pdf}}%
    \put(0.1609882,0.11865399){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.24639291,0.10275898){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.33297863,0.10387763){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{catvbo.pdf}}%
    \put(0.08360937,0.11953481){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{catvbo.pdf}}%
    \put(0.41827224,0.11425066){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{catvbo.pdf}}%
    \put(0.12229878,0.11953473){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.19929696,0.11840013){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{catvbo.pdf}}%
  \end{picture}%
\endgroup%


==> drawing.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{581.65066461bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78104444)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawing.pdf}}%
    \put(0.0052965,0.34716428){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19147115\unitlength}\raggedright \end{minipage}}}%
    \put(0.13843571,0.70027703){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17131055\unitlength}\centering $p(\B y|\B x,\D)$\end{minipage}}}%
    \put(0.74479386,0.68379759){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24643552\unitlength}\centering $\elbo (\B x)$\end{minipage}}}%
    \put(0.30072117,0.61208896){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29416529\unitlength}\raggedright $\bm \theta \sim q(\bm \theta)$ \end{minipage}}}%
    \put(0.53866283,0.37181113){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21280063\unitlength}\centering $\frac{\exp(v_i)}{\sum_j\exp(v_j)}$ \end{minipage}}}%
    \put(0.90363261,0.25357392){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12920241\unitlength}\raggedright $\log \bm \alpha$\end{minipage}}}%
    \put(0.91483111,0.40361371){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12446843\unitlength}\raggedright $\B g$\end{minipage}}}%
    \put(0.36209662,0.11609891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11102546\unitlength}\centering $\B y_m$\end{minipage}}}%
    \put(0.0908428,0.53483959){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27436323\unitlength}\raggedright $\mathcal{M} _{\bm \theta}(\B x)$\end{minipage}}}%
    \put(0.66255111,0.67847642){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27436323\unitlength}\raggedright $\mathcal{M} _{\bm \theta}(\B x)$\end{minipage}}}%
    \put(0.44333749,0.10246101){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27436323\unitlength}\raggedright $\mathcal{M} _{\bm \theta}(\B x)$\end{minipage}}}%
    \put(0.2499515,0.2383131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12920241\unitlength}\raggedright $ \B x_m $\end{minipage}}}%
    \put(0.25639866,0.32258681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12920241\unitlength}\raggedright $\B X$\end{minipage}}}%
    \put(0.56741928,0.76145109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Optimize Acqusition Function\end{tabular}}}}%
    \put(0.56318267,0.44553984){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sample Continuous Relaxation\end{tabular}}}}%
    \put(0.07585145,0.7588949){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Update Surrogate Model\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> mainfigvbo.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mainfigvbo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{550.47788639bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33039356)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mainfigvbo.pdf}}%
    \put(-0.52882338,0.23595444){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20231389\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mainfigvbo.pdf}}%
    \put(0.71924607,0.31512818){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26039081\unitlength}\centering $\elbo (\B x)$\end{minipage}}}%
    \put(0.18380529,0.0981462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30075928\unitlength}\centering $\frac{\exp(v_i)}{\sum_j\exp(v_j)}$ \end{minipage}}}%
    \put(0.05188913,0.18552758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13651896\unitlength}\raggedright $\log \bm \alpha$\end{minipage}}}%
    \put(0.10935458,0.30015037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1315169\unitlength}\raggedright $\B g$\end{minipage}}}%
    \put(0.51764604,0.20708657){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28990003\unitlength}\raggedright $\mathcal{M} _{\bm \theta}(\B x)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{mainfigvbo.pdf}}%
    \put(0.72641786,0.0427405){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10238922\unitlength}\raggedright $ \B x_m $\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{mainfigvbo.pdf}}%
    \put(0.55570202,0.28788007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26039081\unitlength}\centering $\alpha (\B y)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{mainfigvbo.pdf}}%
    \put(0.25237495,0.18320468){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20547863\unitlength}\raggedright $\B x \sim q(\B x |\bm \alpha)\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{mainfigvbo.pdf}}%
  \end{picture}%
\endgroup%


==> mol2.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mol2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{155.14251173bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06372639)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.6915301,0.83255875){\color[rgb]{1,0,0}\rotatebox{-180}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}O\end{tabular}}}}}%
    \put(0.76645996,0.94655349){\color[rgb]{1,0,0}\rotatebox{-180}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}O\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mol2.pdf}}%
    \put(0.65573444,0.47361291){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}[Ring1][Branch1_1][O][C][O][Ring1][Branch1_1]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mol2.pdf}}%
    \put(0.33944685,0.59849703){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+\end{tabular}}}}%
    \put(0.04638044,0.47195645){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}[C][Branch1_3][epsilon][C][C]\end{tabular}}}}%
    \put(0.1138911,0.37270184){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{mol2.pdf}}%
    \put(0.05873259,0.3795479){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{mol2.pdf}}%
    \put(0.30451614,0.37751151){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{mol2.pdf}}%
    \put(0.20665121,0.37377571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.3573961,0.47144924){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}[C][=C][C][=C][C][Branch1_3][Ring2][=C]\end{tabular}}}}%
    \put(0.79222514,0.52405694){\color[rgb]{1,0,0}\rotatebox{-180}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}O\end{tabular}}}}}%
    \put(0.86715499,0.63805167){\color[rgb]{1,0,0}\rotatebox{-180}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}O\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{mol2.pdf}}%
    \put(0.64518752,0.59125722){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+\end{tabular}}}}%
    \put(0.4239839,0.3703314){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{mol2.pdf}}%
    \put(0.37474142,0.37971291){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{mol2.pdf}}%
    \put(0.60869286,0.3742959){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{mol2.pdf}}%
    \put(0.51674401,0.37140527){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.74894452,0.36526049){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{mol2.pdf}}%
    \put(0.69970201,0.374642){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{mol2.pdf}}%
    \put(0.93365348,0.369225){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{mol2.pdf}}%
    \put(0.84170463,0.36633437){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{mol2.pdf}}%
    \put(0.01006126,0.27309193){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.48963572\unitlength}\raggedright $\B x \sim q(\B x |\bm \alpha)\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{mol2.pdf}}%
    \put(0.38146415,0.2737414){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.70799626\unitlength}\raggedright $\B x_i \sim \text{Cat}(\B p_{\B x_i})$\end{minipage}}}%
    \put(0.05004155,0.00795531){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\B x_i \sim \text{Concrete}(\bm \alpha_i, \lambda)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{mol2.pdf}}%
    \put(0.30877934,0.14063187){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.11913441,0.13028399){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{mol2.pdf}}%
    \put(0.60994362,0.1396654){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.21189454,0.13135786){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.42922719,0.12791362){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.5219873,0.12898749){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.75418781,0.12284272){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.846948,0.12222634){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{mol2.pdf}}%
    \put(0.0603049,0.14401252){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{mol2.pdf}}%
    \put(0.38146238,0.13894162){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{mol2.pdf}}%
    \put(0.70600044,0.13978667){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.93720652,0.14214968){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{mol2.pdf}}%
  \end{picture}%
\endgroup%


==> vbobinnary.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vbobinnary.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{285.58190931bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.15884501)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vbobinnary.pdf}}%
    \put(-0.0031683,0.10441848){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39607355\unitlength}\raggedright $\B x \sim q(\B x |\bm \alpha)\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vbobinnary.pdf}}%
    \put(0.63141595,0.15908403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37897884\unitlength}\raggedright $x_i \sim \text{Ber}(p(x_i))$\end{minipage}}}%
    \put(0.63607041,0.01084966){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_i \sim \text{BinConcrete}(\alpha_i, \lambda)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{vbobinnary.pdf}}%
  \end{picture}%
\endgroup%

